Quantification of Captopril using Ultra High Performance Liquid Chromatography

We develop an efficient, sensitive, accurate, cost effective, and greener liquid chromatography method for the determination of a quantification method concerning Captopril in pharmaceutical dosage forms by using ultra high performance liquid chromatography (UHPLC) equipment. Satisfactory resolution was able to be achieved using a Water Aquity UHPLC BEH C18 1.7 $\mu$m $\times$ 2.1 mm $\times$ 50 mm column and an isocratic mobile phase composition of Methanol, Milli-Q water and Trifluoroacetic acid in the ratio of 55:45:0.05 v/v/v respectively at a flow rate of 0.1mL/min and a wavelength detection of 220nm. The retention time for Captopril was found to be 1.744 minutes while for Captopril disulfide it was found to be 2.657 minutes. The method was validated based on the ICH and USP guidelines.

==> Back_Up.txt <==
\documentclass[prl,floatfix,showpacs,twocolumn,preprintnumbers,amsmath,amssymb,superscriptaddress]{revtex4}
\usepackage[sort&compress]{natbib}
\usepackage{graphicx,float,datetime}
%\usepackage[ansinew]{inputenc}
\usepackage{hyperref,wasysym}
\usepackage{epstopdf,subfigure}
\usepackage{enumitem}
\usepackage{bm}
\usepackage[utf8]{inputenc}


\setlength\parindent{0pt}

\newcommand\numberthis{\addtocounter{equation}{1}\tag{\theequation}}

\newcommand*\xbar[1]{%
  \hbox{%
    \vbox{%
      \hrule height 0.5pt % The actual bar
      \kern0.5ex%         % Distance between bar and symbol
      \hbox{%
        \kern-0.1em%      % Shortening on the left side
        \ensuremath{#1}%
        \kern-0.1em%      % Shortening on the right side
      }%
    }%
  }%
} 

\oddsidemargin 0cm
\evensidemargin 0cm

\textwidth 15.5cm
\topmargin -1cm
\parindent 0.3cm
\textheight 24cm
\parskip 1mm

\newcommand{\udt}[3]{#1^{#2}_{\phantom{#2}#3}}
\newcommand{\ududt}[5]{#1^{#2\phantom{#3}#4}_{\phantom{#2}#3\phantom{#4}#5}}
\newcommand{\dut}[3]{#1_{#2}^{\phantom{#2}#3}}
\newcommand{\dudt}[4]{#1_{#2\phantom{#3}#4}^{\phantom{#2}#3}}

%------------ Macro e ridefinizioni --------------------------------
%\let\footnote=\endnote
\newcommand{\vect}[1]{\boldsymbol{#1}}
\newcommand{\fquad}[2]{#1^T #2 \: #1}
\newcommand{\de}{\mathrm{d}}
\newcommand{\defin}{=}
%\def\mb#1{\mathbf{#1}}
\def\mb#1{\mathbf{#1}}
\def\ol#1{\overline{#1}}
\def\db#1{\dot{\mathbf{#1}}}
\def\ddb#1{\ddot{\mathbf{#1}}}
\def\hb#1{\hat{\mathbf{#1}}}
\def\hbb#1{\hat{\bm{#1}}}
\def\vb#1{\vec{\mathbf{#1}}}
\def\vbb#1{\vec{\bm{#1}}}
\def\tt#1{\texttt{#1}}
\def\bb{\bibitem}
\def\ber{\begin{eqnarray}}
\def\eer{\end{eqnarray}}
%\def\bf{\begin{framed}}
%\def\ef{\end{framed}}
\def\beq{\begin{equation}}
\def\eeq{\end{equation}}
\newcommand{\contrib}[3]{#1\quad\texttt{<#2>}{\small\\\quad\textit{#3}}\\[1ex]}
\def\rmd{{\rm d}}
%------------ Macro e ridefinizioni --------------------------------

\newdateformat{mydate}{\THEDAY\hspace{3pt}\monthname[\THEMONTH] \THEYEAR}
\def\R{\mathbb{R}}
\newcommand\scalemath[2]{\scalebox{#1}{\mbox{\ensuremath{\displaystyle #2}}}}

\begin{document}

\begin{center}
\title{Neutron Stars in $f(T, \mathcal{T})-$Gravity}
\date{\mydate\today}
\author{Mark Pace\footnote{mark.pace.10@um.edu.mt}}
\affiliation{Department of Physics, University of Malta, Msida, MSD 2080, Malta}
\affiliation{Institute of Space Sciences and Astronomy, University of Malta, Msida, MSD 2080, Malta}
\author{Jackson Levi Said\footnote{jackson.said@um.edu.mt}}
\affiliation{Department of Physics, University of Malta, Msida, MSD 2080, Malta}
\affiliation{Institute of Space Sciences and Astronomy, University of Malta, Msida, MSD 2080, Malta}


\begin{abstract}
{
We derive a working model for the Tolman-Oppenheimer-Volkoff equation in neutron stars within the modified $f(T, \mathcal{T})$-gravity class of models. We consider $f(T, \mathcal{T})$-gravity for a static spherically symmetric space-time. In this instance the metric is built from a more fundamental tetrad vierbein. We impose a linear $f(T)$ parameter parameter, namely taking $f=\alpha T + \beta \mathcal{T} + \varphi$ in order to get a gain a simple, but non-trivial, model for the generalized case. We also outline the restrictions which modified $f(T, \mathcal{T})$-gravity imposes upon the coupling parameters. Finally we apply the results to a piecewise polytropic equation of state in order to derive the mass-radius and mass-central density relations of the neutron star within $f(T, \mathcal{T})$-gravity.
}
\end{abstract}

%\pacs{}

\maketitle

\end{center}

%------------------------Section-------------------------
\section{I. Introduction}\label{sec:intro}
%------------------------Section-------------------------
\noindent
In recent years it has been shown that the Universe is accelerating in its expansion \cite{garnavich1998supernova, riess1998observational}. In order to explain this one can introduce the concept of the cosmological constant \cite{copeland2006dynamics, bamba2012dark}. This is done by introducing new terms to the action of Einstein's theory of General Relativity (GR) \cite{feng2005dark, guo2005cosmological, boehmer2011existence}. Another method of explaining this acceleration is to modify the gravitational theory itself with alternative theories of gravity an example of which is $f(R)$-gravity \cite{de2010f}.
\\ 
\\
A new alternative theory of gravity which has gained attention recently is $f(T)$-gravity \cite{iorio2012solar, ferraro2007modified, ferraro2008born}. $f(T)$-gravity uses a ``teleparallel'' equivalent of GR (TEGR) \cite{iorio2012solar}, in which instead of the torsion-less Levi-Civita connection, the Weitzenb\"{o}ck connection is used, with the dynamical objects being four linearly independent vierbeins \cite{unzicker2005translation, hayashi1979new}. The Weitzenbock connection is curvature free and describes the torsion of a manifold. In th current case we consider a pure tetrad \cite{Tamanini:2012hg}, meaning that the torsion tensor is formed by multiples of the tetrad and its derivative only.. The Lagrangian density $T$ can be constructed from such a torsion tensor under the assumption of invariance under general coordinate transformations, global Lorentz transformations, and the parity operation \cite{Tamanini:2012hg, iorio2012solar, hayashi1979new}. Also the Lagrangian density is second order in the torsion tensor \cite{iorio2012solar, hayashi1979new}. Thus $f(T)$-gravity generalises the above TEGR formalism, making the gravitational lagrangian a function of $T$ \cite{iorio2012solar}.
\\
\\
Recently a modification to this theory has been propose, that of allowing for a general functional dependence on the energy momentum trace scalar, $\mathcal{T}$. Here the gravitational lagrangian takes the form of an arbitrary function $f(T,\mathcal{T})$ \cite{harko2014f, momeni2014cosmological}. Here the energy momentum tensor may allow for interesting behaviours in terms of the cosmological constant \cite{nassur2015early, Starobinsky:1999yw, Harko:2011kv}.
\\
\\
Our interest is in studying the behaviour of spherically symmetric compact objects in this theory with a specific value of the function being considered, namely $f(T,\mathcal{T})=\alpha T + \beta\mathcal{T} + {\phi}$ where $\alpha,\,\beta$ and ${\phi}$ are arbitrary constants.
\\
\\
The plan of this paper is as follows; In section 2 we outline the theoretical background of the model. 
%Throughout this paper we take the vierbein field as $e_{A} \left(x^{\mu} \right)$ which forms the dynamical variable of TEGR and its $f(T, \mathcal{T})$ extension \cite{iorio2012solar}. This forms an orthonormal basis for the tangent space at each point $x^{\mu}$ of the manifold, i.e. $\textbf{e}_{A} \cdot \textbf{e}_{B} = \eta_{AB}$, where $\eta_{AB} = \text{diag}(1, -1, -1, -1)$. The vector $\textbf{e}_{A}$ can be analysed with the use of its components $e^{\mu}_{\enspace A}$ in a coordinate basis, that is $\textbf{e}_{A} = e^{\mu}_{\enspace A} \partial_{\mu}$ \cite{farrugia2016solar, paliathanasis2016cosmological}. 
In section 3 we consider the rotated tetrad and use this to derive the TOV equation in $f(T, \mathcal{T})$-gravity in section 4. Section 5 will then present the contrasting mass-radius relations derived using a polytropic equation of state, which we derive numerically. Finally in section 6 we discuss the results.

%------------------------Section-------------------------
\section{II. Field Equations of $f(T, \mathcal{T})$-gravity}\label{sec:eqfttgrav}
%------------------------Section-------------------------
\noindent
The concept of $f(T, \mathcal{T})$-gravity is a generalisation of $f(T)$-gravity and thus based on the Weitzenbock's geometry. We will follow a similar notation style as that given in \cite{iorio2012solar, farrugia2016solar, paliathanasis2016cosmological}. Using: greek indices $\mu, \nu, \dots$ and capital Latin indices $A, B, \dots$ over all coordinate and tangent space-time 0, 1, 2, 3. While lower case Latin indices i.e. $i, j, \dots$ and $a, b, \dots$ cover spatial and tangent space coordinates 1, 2, 3, respectively \cite{farrugia2016solar, paliathanasis2016cosmological}.
\\
\\
The curvatureless Weitzenb\"{o}ck connection \cite{cooney2010neutron, nassur2015early} is given by
\\
\begin{equation}
\Gamma^{\rho}_{\enspace \mu \nu} = e^{\rho}_{i} \partial_{\nu} e^{i}_{\mu}.
\end{equation}
\\
The non-vanishing torsion \cite{farrugia2016solar, paliathanasis2016cosmological} is given by
\\
\begin{equation}
T^{\lambda}_{\enspace \mu \nu} = e^{\lambda}_{i} \left(\partial_{\mu} e^{i}_{\nu} - \partial_{\nu} e^{i}_{\mu} \right),
\end{equation}
where the spin connection is taken to vanish from the start \cite{Krssak:2015oua}. We define the Lagrangian of TEGR with two more tensors \cite{farrugia2016solar, paliathanasis2016cosmological}; the contorsion tensor in terms of the torsion tensor
\\
\begin{equation}
K^{\mu \nu}_{\enspace \enspace \rho} = - \dfrac{1}{2} \left(T^{\mu \nu}_{\enspace \enspace \rho} - T^{\nu \mu}_{\enspace \enspace \rho} - T_{\rho}^{\enspace \mu \nu} \right),
\end{equation}
\\
and the other being in terms of the contorsion and torsion tensors \cite{farrugia2016solar, paliathanasis2016cosmological}
\\
\begin{equation}
S_{\rho}^{\enspace \mu \nu} = \dfrac{1}{2} \left( K^{\mu \nu}_{\enspace \enspace \rho} + \delta^{\mu}_{\rho} T^{\alpha \nu}_{\enspace \enspace \alpha} - \delta^{\nu}_{\rho} T^{\alpha \mu}_{\enspace \enspace \alpha} \right).
\end{equation}
\\
This is called the superpotential. The torsion scalar \cite{farrugia2016solar, paliathanasis2016cosmological} is then defined as
\\
\begin{equation}
T = S_{\rho}^{\enspace \mu \nu} T^{\rho}_{\enspace \mu \nu}.
\\
\end{equation} 
\noindent
As in $f(R,T)$ theories \cite{harko2011f}, the gravitational lagrangian is generalized to $f(T,\mathcal{T})$ giving \cite{nassur2015early, harko2014f}

\begin{equation}
\label{action}
S = - \dfrac{1}{16 \pi G} \int d^{4} x e \left[ f\left( T, \mathcal{T} \right) + \mathcal{L}_{m}  \right],
\end{equation}
where $\mathcal{T} = \delta^{\nu}_{\mu}\mathcal{T}_{\nu}^{\;\mu}$ and is the trace of the energy-momentum tensor and $\mathcal{L}_m$ is the matter Lagrangian density \cite{nassur2015early}. In this instance $f$ is an arbitrary function of the torsion scalar $T$ and the trace of the energy-momentum tensor $\mathcal{T}$ \cite{nassur2015early}. The variation of the action defined in Eq.(\ref{action}) with respect to the tetrad leads to these field equations

\begin{widetext}
\begin{equation}
\label{fieldequations}
e^{\rho}_{i} S_{\rho}^{\; \mu \nu} \partial_{\mu} T f_{TT} + e^{\rho}_{i} S_{\rho}^{\; \mu \nu} f_{T \mathcal{T}} \mathcal{T} + e^{-1} \partial_{\mu} \left( e e^{\rho}_{i} S_{\rho}^{\; \mu \nu} \right) f_{T} \\ + e^{\mu}_{i} T^{\lambda}_{\; \mu \kappa} S_{\lambda}^{\nu \kappa} f_{T} - \dfrac{e^{\nu}_{i}f}{4} - \dfrac{f_{\mathcal{T}}}{2} \left( e^{\lambda}_{i}  \mathcal{T}_{\lambda}^{\;\nu} + p(r) e^{\nu}_{i} \right) = - 4 \pi e^{\lambda}_{i} \mathcal{T}_{\lambda}^{\;\nu},
\end{equation}
\end{widetext}

where $f_{\mathcal{T}} = \dfrac{\partial f}{\partial \mathcal{T}}$, and $ f_{T \mathcal{T}} = \dfrac{\partial^2 f}{\partial T \partial \mathcal{T}}.$

\section{III. Rotated Tetrads in $f(T, \mathcal{T})$-gravity}
\noindent
We take a spherically symmetric metric for our system which has a diagonal structure \cite{deliduman2011absence}

\begin{equation} \label{metric}
ds^2 = - e^{A(r)}dt^2 + e^{B(r)}dr^2 + r^2 d \theta^2 + r^2 \sin^2 \theta d \phi^2,
\end{equation}

\noindent
and consider the fluid inside the star to be that of a perfect fluid which yields a diagonal energy-momentum tensor of

\begin{equation}
T^{\nu}_{\lambda} = diag ( - \rho(r), p(r), p(r), p(r)),
\end{equation}

\noindent
where $\rho$ and $p$ are the energy density and pressure of the fluid respectively \cite{deliduman2011absence}. The radial dependence of $\rho$ and $p$ are suppressed for brevity. These also make up the matter functions which, along with the metric functions, A(r) and B(r), are taken to be independent of time. Thus the system is assumbed to be in equilibrium and and given spherical symmetry they are functions of $r$ only \cite{boehmer2011existence, deliduman2011absence}. The energy-momentum tensor is understood to be covariantly conserved in GR thus leading to

\begin{equation} \label{conservation}
\dfrac{dp(r)}{dr} = - (\rho(r) + p(r)) \dfrac{dA(r)}{dr}.
\end{equation}

\noindent
As is in \cite{Tamanini:2012hg} we use the following rotated tetrad

 \begin{tabular}{ccc}
        $e_{\mu}^{a}=$ & $\left( \begin{tabular}{c}$e^{\dfrac{A(r)}{2}}$\\0\\0\\0\\\end{tabular} \right.$ & $\begin{tabular}{c}0\\$e^{\dfrac{B(r)}{2}} \sin{\theta} \cos{\phi}$\\$-r \cos{\theta} \cos{\phi}$\\$r \sin{\theta} \sin{\phi}$\\\end{tabular}$ \\
        & $\begin{tabular}{c}0\\$e^{\dfrac{B(r)}{2}} \sin{\theta} \sin{\phi}$\\$-r \cos{\theta} \sin{\phi}$\\$- r \sin{\theta} \cos{\phi}$\\\end{tabular}$ & $\left. \begin{tabular}{c}0\\$e^{\dfrac{B(r)}{2}} \cos{\theta}$\\$r \sin{\theta}$\\0\\\end{tabular} \right)$\\
    \end{tabular}

%\begin{equation} \label{tetrad}
%e_{\mu}^{a} = 
% \begin{pmatrix}
%  e^{\dfrac{A(r)}{2}} & 0 & 0 & 0 \\
%  0 & e^{\dfrac{B(r)}{2}} \sin{\theta} \cos{\phi} & e^{\dfrac{B(r)}{2}} \sin{\theta} \sin{\phi} & e^{\dfrac{B(r)}{2}} \cos{\theta}\\
%  0 & -r \cos{\theta} \cos{\phi} & -r \cos{\theta} \sin{\phi} & r \sin{\theta}\\
%  0 & r \sin{\theta} \sin{\phi} & - r \sin{\theta} \cos{\phi} & 0
% \end{pmatrix}
%\end{equation}

%\[
%\begin{split}
%e_{\mu}^{a}   &= 
%(\begin{matrix} e^{\dfrac{A(r)}{2}} & 0 \\
%		0 & e^{\dfrac{B(r)}{2}} \sin{\theta} \cos{\phi} \\
%		0 & -r \cos{\theta} \cos{\phi} \\
%		0 & r \sin{\theta} \sin{\phi} \\
% \end{matrix} \\
% &\qquad\qquad \begin{matrix} 0 & 0 \\
%				e^{\dfrac{B(r)}{2}} \sin{\theta} \sin{\phi} & e^{\dfrac{B(r)}{2}} \cos{\theta}\\
%				-r \cos{\theta} \sin{\phi} & r \sin{\theta}\\
%				- \sin{\theta} \cos{\phi} & 0		
% \end{matrix})
%\end{split}
%\]


\noindent
The torsion scalar obtained from this tetrad is

\begin{equation} \label{torsionscalar}
T(r) = \dfrac{2 e^{-B(r)}}{r^2} \left(1-e^{\dfrac{B(r)}{2}} \right) \left(1 - e^{\dfrac{B(r)}{2}} + r A'(r) \right)
\end{equation}

\noindent
where the prime denotes derivative with respect to r. The $f(T, \mathcal{T})$ field equations result in five independent relations

\begin{widetext}
\begin{multline}
\label{equation00}
4 \pi \rho(r) = \dfrac{f}{4} + \dfrac{e^{\dfrac{-B(r)}{2}} f_{T}}{2 r^2} \left(-2 + 2 e^{\dfrac{B(r)}{2}} + r A'(r) \left(-1 + e^{\dfrac{B(r)}{2}} \right) + r B'(r) \right) \\ + \dfrac{f_{\mathcal{T}}}{2} \left( \rho(r) - p(r) \right) + \dfrac{e^{-B(r)}f_{TT}T'(r)}{r} \left(-1 + e^{\dfrac{B(r)}{2}} \right) + \dfrac{e^{-B(r)}f_{T\mathcal{T}}\mathcal{T}'(r)}{r}\left(-1 + e^{\dfrac{B(r)}{2}} \right)
\end{multline}

\begin{multline}
\label{equation11}
4 \pi p(r) = \dfrac{f}{4} + \dfrac{e^{\dfrac{-B(r)}{2}} f_{T}}{2 r^2} \left(2 \left(-1 + e^{\dfrac{B(r)}{2}} \right) + \left(-2 + e^{\dfrac{B(r)}{2}} \right) r A'(r) \right) - f_{\mathcal{T}} p(r)
\end{multline}
\end{widetext}

\noindent
For the only non-vanishing non-diagonal element $(i=1,\, \nu=2)$

\begin{equation}
\label{equation12}
e^{\dfrac{-B(r)}{2}} \dfrac{\cot{\theta}}{2r^2} \left( f_{TT} T'(r) + f_{T \mathcal{T}} \mathcal{T}'(r) \right) = 0
\end{equation}

\noindent
Together these equations govern the behaviour of the compact star.

\section{IV. TOV equations in $f(T, \mathcal{T})$-gravity}
\noindent
We apply $f = \alpha T(r) + \beta \mathcal{T}(r) + \varphi$ as our function where $\mathcal{T}(r) = \rho(r) - 3p(r)$ \cite{harko2014f}. Consider Eq. \ref{equation11}, solving for $A'(r)$ we get

\begin{align*} \label{Adash}
A'(r) = e^{B(r)} \bigg( \dfrac{1}{r} - \dfrac{e^{-B(r)}}{r} - \dfrac{8 \pi p(r) r}{\alpha} + \dfrac{\Lambda r}{\alpha} \\ + \dfrac{\beta r}{2 \alpha} \left(\rho(r) - 7 p(r) \right) \bigg)
\numberthis
\end{align*}

\noindent
Substituting this into Eq. \ref{equation00} and reducing yields

\begin{multline}
r B'(r) e^{-B(r)} - e^{-B(r)} = \dfrac{8 \pi \rho(r) r^2}{\alpha} - \dfrac{\Lambda r^2}{2 \alpha} \\ - \dfrac{\beta r^2}{2 \alpha} \left(3 \rho(r) - 5 p(r) \right) - 1
\end{multline}

\noindent
We invoke the density equation for an inhomogeneous body
\begin{equation} \label{densityeq}
M(r) = \int^{r}_{0} 4 \pi r^2 \rho(r) dr,
\end{equation}
%In order to solve the problem caused by the integral of $r^2 \rho^{\Gamma}(r)$, 
We invoke a polytropic equation of state where $p(r) = K \rho^{\Gamma}(r)$ where the value of $\Gamma < 2$ and thus we get

\begin{equation} \label{modifedschawz}
e^{-B(r)} = 1 + \dfrac{\Lambda r^2}{6 \alpha} + \dfrac{M(r)\Sigma}{\alpha r}
\end{equation}
\noindent
where $\Sigma = -2 + \dfrac{3 \beta}{8 \pi} - \dfrac{5 K \beta}{8 \pi} \rho^{\Gamma-1}(r)$. Substituting this into Eq. \ref{Adash} and then invoking the conservation Eq. \ref{conservation} we get a relation between pressure, $p$, and radius, $r$, in this form

\begin{widetext}
\begin{multline} \label{TOV_dp}
\dfrac{dp(r)}{dr} = - \dfrac{(\rho(r) + p(r))}{\alpha} \left( \dfrac{7 \Lambda r}{6} - 8 \pi p(r) r + \dfrac{\beta r}{2} \left( \rho (r) - 7 p(r) \right) + \dfrac{M(r)\Sigma}{r^{2}}  \right) \left( 1 + \dfrac{\Lambda r^2}{6 \alpha} + \dfrac{M(r)\Sigma}{\alpha r} \right)^{-1}
\end{multline}
\end{widetext}

\noindent
The mass-radius relation is also derived \cite{astashenok2013further, astashenok2015extreme}. Using our modified Schwarzschild solution found in \ref{modifedschawz} and we get the following result

\begin{widetext}
\begin{multline} \label{TOV_dm}
\dfrac{dM(r)}{dr} = \dfrac{r^2 \Lambda}{6 \Sigma} \left(3 - 4 r \right) - \dfrac{8 \pi \rho(r) r^2}{\Sigma} + \dfrac{\beta r^2}{2} \left(3 \rho(r) - 5 p(r) \right) 
- \dfrac{5 r \beta(\Gamma-1) \rho^{\Gamma-2}(r)}{8 \pi \alpha \Sigma^2 \Gamma} \left(\rho(r) + p(r) \right) \left(\dfrac{p(r)}{K} \right)^{\dfrac{1}{\Gamma}-1} \\ 
\left[ \dfrac{\Lambda r^2}{6}(1-r) + \dfrac{M(r) \Sigma}{r} \right]
 \left[ \dfrac{7 \Lambda r}{6} - 8 \pi p(r) r + \dfrac{\beta r}{2} \left( \rho(r) - 7 p(r) \right) + \dfrac{M(r) \Sigma}{r^2} \right]
 \left( 1 + \dfrac{\Lambda r^2}{6 \alpha} + \dfrac{M(r) \Sigma}{\alpha r} \right)^{-1}
\end{multline}
\end{widetext}

\noindent
%where $\Sigma = -2 + \dfrac{3 \beta}{8 \pi} - \dfrac{5 K \beta}{8 \pi} \rho^{\Gamma-1}(r)$. 
%\\
%\\
Taking $\alpha = 1$, $\beta = 0$, and $\Lambda = 0$ we recover the GR TOV equations.

\section{V. Numerical Modelling and Testing}
\noindent
Through Eq. \ref{TOV_dp} and Eq. \ref{TOV_dm} any spherically symmetric mass in $f(T,\mathcal{T})$-gravity can be investigated. In order to obtain a mass-radius relation for the TOV equation, we apply the result in Eq. \ref{TOV_dp} to a polytropic equation of state \cite{smith2012aaron, cooney2010neutron, arapouglu2011constraints}
\begin{equation}
p(r) = K \rho_{0}^{\Gamma}(r),
\end{equation}
where $p$ is the pressure, $K$ is a normalization constant, $\rho_{0}(r)$ is the rest matter density, and $\Gamma$ is the adiabatic constant \cite{smith2012aaron}. We numerically integrate our TOV equations of stellar structure to build models of neutron stars in $f(T,\mathcal{T})$-gravity. Here we take the relativistic energy density $\rho(r)$ as equal to

\begin{equation}
\rho(r) = \rho_{0}(r) + \dfrac{p(r)}{\Gamma-1}.
\end{equation}
We take the initial conditions as equal to $m(0)=0$ and $p(0)=K \rho_{0,c}^{\Gamma}$ where $\rho_{0,c}^{\Gamma}(r)=10^{15} \text{gm/cm}^3$ is the central density. We take $\Gamma = 5/3$ and $G = 1$ and $c = 1$.

\subsection{Varying value of $\beta$}
\noindent
Keeping the values of $\alpha=1$, $\Lambda=2.036 \times 10^{-35}$ (cosmological constant) \cite{carmeli2001value} then varying the value of $\beta$. 
\\
\\
We take three values of $\beta$ in this case to contrast between the GR case where $\beta = 0$, the case where the function for $\mathcal{T}(r) = \rho(r) - 3p(r)$ \cite{harko2014f} is included i.e. $\beta = 1$. Finally we include the case where this function is magnified by including $\beta = 10$ so as to see the behaviour at various levels. 
\\
\\
In Fig. \ref{fig:MR} we may see that as we increase the value of $\beta$ we allow for a smaller neutron star structure. With the inclusion of the $\mathcal{T}(r)$ element some variations due arise. The neutron star's maximum mass has increased somewhat however the maximum radius has decreased. \\
\\
To show these variations properly we plot the curve for $\beta = 10$ and thus have a magnification effect on our results. Here we note that for $\beta = 10$ a more massive neutron star is allowed in such a gravity framework however similar in size.

\begin{center} 
\begin{figure}[h!]
\includegraphics[scale=0.3]{Massradius.png}
\caption{Mass-Radius relation obtained with $f = \alpha T + \beta \mathcal{T} + \Lambda$ showing three different variations of $\beta$ with $\Gamma = 5/3$}  
\label{fig:MR}
\end{figure}
\end{center}

\section{VI. Conclusion}

\noindent
In this study our goal was to derive and study a working TOV equations within $f(T, \mathcal{T})$-gravity within the rotated framework. We then contrasted this result to the GR case. Thus far our derived model has worked well with the polytropic equation of state frame.
\\
\\
The main difficulty of this derivation was the fact that we encountered an integral of radius and density, which is a function of radius. This was solved using the equation of state which allowed us to change from density to pressure and including an other independent variable $\Gamma$.
\\
\\
Our main goal throughout this work was to keep our terms as general as possible, with the possibility to revert back to the GR case whenever we needed to. This fact was very useful in checking our results throughout the derivation.
\\
\\
Numerical techniques were required to solve the TOV equation where reasonable boundary conditions were used. We apply a polytropic equation of state so that we may eliminate one of the four variables i.e. make one of the variables dependent on another variable.
\\
\\
For future work we hope to be able to apply a function which is not linear however thus far we have been unable to yield working TOV equations. We would also like to apply this study to a non-diagonal tetrad to further increase our generality.

\section{VII. Acknowledgements}
\noindent
\textit{The research work disclosed in this publication is funded by the ENDEAVOUR Scholarship Scheme (Malta). The scholarship may be part-financed by the European Union - European Social Fund (ESF) under Operational Programme II - Cohesion Policy 2014-2020, "Investing in human capital to create more opportunities and promote the well being of society"}.

%\begin{thebibliography}{200}
\bibliography{Bibliography}




%end{thebibliography}

\end{document} 
